Inf-sup stable space-time Local Discontinuous Galerkin method for the heat equation

We propose and analyze a space-time Local Discontinuous Galerkin method for the approximation of the solution to parabolic problems. The method allows for very general discrete spaces and prismatic space-time meshes. Existence and uniqueness of a discrete solution are shown by means of an inf-sup condition, whose proof does not rely on polynomial inverse estimates. Moreover, for piecewise polynomial spaces satisfying an additional mild condition, we show a second inf-sup condition that provides additional control over the time derivative of the discrete solution. We derive $hp$-a priori error bounds based on these inf-sup conditions, which we use to prove convergence rates for standard, tensor-product, and quasi-Trefftz polynomial spaces. Numerical experiments validate our theoretical results.

==> LDGHeat1D3t_hsi.csv <==
testcase,dim,method,h,p,error_L2,eoc_L2,error_LDG,eoc_LDG,nu,totdofs,totdofs2,totdofs3,totdofs4
3,1,cart,0.9999999999999971,2,0.03169479744706406,nan,0.11143573245964573,nan,0.1,18,4.242640687119285,2.6207413942088964,2.0597671439071177
3,1,cart,0.49999999999999856,2,0.016357496861192145,0,0.12598377577247757,0,0.1,72,8.48528137423857,4.160167646103808,2.9129506302439405
3,1,cart,0.24999999999999933,2,0.012072032641416734,0.43828338199651184,0.12361223139603679,0.027416450417631518,0.1,288,16.97056274847714,6.603854497789253,4.119534287814235
3,1,cart,0.12499999999999971,2,0.0067095723303982795,0.8473758950948845,0.10025664452514954,0.30212364988660684,0.1,1152,33.94112549695428,10.482965576835586,5.825901260487881
3,1,cart,0.06249999999999988,2,0.0040295034357551935,0.7356187483192734,0.08555961840299715,0.22869590150190683,0.1,4608,67.88225099390856,16.64067058441523,8.23906857562847
3,1,cart,0.031249999999999962,2,0.002410965432251273,0.7409910972103028,0.07190479604022205,0.2508420466397647,0.1,18432,135.7645019878171,26.41541799115701,11.651802520975762
3,1,cart,0.015625000000000017,2,0.0014312458905228272,0.7523394152654473,0.06051739660714571,0.248738075727518,0.1,73728,271.5290039756342,41.931862307342335,16.47813715125694
3,1,poly,0.9999999999999971,2,0.08592674286298982,nan,0.36067624858318764,nan,0.1,12,3.4641016151377544,2.2894284851066637,1.8612097182041991
3,1,poly,0.49999999999999856,2,0.03755968123436357,0,0.3021344483485697,0,0.1,48,6.928203230275509,3.634241185664279,2.6321480259049848
3,1,poly,0.24999999999999933,2,0.016585190233137825,1.1792892590001391,0.17501618567062904,0.7877023345587569,0.1,192,13.856406460551018,5.768998281229633,3.7224194364083982
3,1,poly,0.12499999999999971,2,0.006826182899213352,1.2807445847058678,0.12203734463238089,0.520165655820134,0.1,768,27.712812921102035,9.157713940426653,5.2642960518099695
3,1,poly,0.06249999999999988,2,0.00388712474775536,0.8123756620154242,0.10818107165313962,0.17387460011269154,0.1,3072,55.42562584220407,14.536964742657116,7.4448388728167965
3,1,poly,0.031249999999999962,2,0.0021972272551627954,0.8230193154208638,0.08718622494773678,0.31127597571764304,0.1,12288,110.85125168440814,23.07599312491853,10.528592103619939
3,1,poly,0.015625000000000017,2,0.0012806622264391486,0.778794076491703,0.07197350529964328,0.2766342902149823,0.1,49152,221.70250336881628,36.63085576170661,14.889677745633593
3,1,embt,0.9999999999999971,2,0.08737145197033105,nan,0.3645521928562581,nan,0.1,10,3.1622776601683795,2.154434690031884,1.7782794100389228
3,1,embt,0.49999999999999856,2,0.0376566367968449,0,0.30083885562935186,0,0.1,40,6.324555320336759,3.4199518933533937,2.514866859365871
3,1,embt,0.24999999999999933,2,0.01655647166441486,1.1855089011242057,0.1736121660329646,0.7931228645888061,0.1,160,12.649110640673518,5.428835233189813,3.5565588200778455
3,1,embt,0.12499999999999971,2,0.006810725599769904,1.2815148409766728,0.1212363773519226,0.5180454006128001,0.1,640,25.298221281347036,8.617738760127533,5.029733718731742
3,1,embt,0.06249999999999988,2,0.0038794347664250204,0.8119620409085722,0.10778679566472087,0.16964219618841833,0.1,2560,50.59644256269407,13.679807573413575,7.113117640155691
3,1,embt,0.031249999999999962,2,0.002194516733803055,0.8219431958906366,0.08699202567936391,0.3092253884781389,0.1,10240,101.19288512538814,21.71534093275925,10.059467437463484
3,1,embt,0.015625000000000017,2,0.001279758513742407,0.7780316671343235,0.07188385685890894,0.2752153417875128,0.1,40960,202.3857702507763,34.470955040510134,14.226235280311382
3,1,qtrefftz,0.9999999999999971,2,0.08737145197033151,nan,0.36455219285625834,nan,0.1,10,3.1622776601683795,2.154434690031884,1.7782794100389228
3,1,qtrefftz,0.49999999999999856,2,0.037656636796844944,0,0.30083885562935153,0,0.1,40,6.324555320336759,3.4199518933533937,2.514866859365871
3,1,qtrefftz,0.24999999999999933,2,0.016556471664414842,1.1855089011242086,0.17361216603296467,0.7931228645888039,0.1,160,12.649110640673518,5.428835233189813,3.5565588200778455
3,1,qtrefftz,0.12499999999999971,2,0.006810725599769863,1.2815148409766801,0.12123637735192255,0.5180454006128016,0.1,640,25.298221281347036,8.617738760127533,5.029733718731742
3,1,qtrefftz,0.06249999999999988,2,0.0038794347664249996,0.8119620409085714,0.10778679566472121,0.1696421961884132,0.1,2560,50.59644256269407,13.679807573413575,7.113117640155691
3,1,qtrefftz,0.031249999999999962,2,0.0021945167338031607,0.8219431958905591,0.08699202567936425,0.3092253884781379,0.1,10240,101.19288512538814,21.71534093275925,10.059467437463484
3,1,qtrefftz,0.015625000000000017,2,0.0012797585137425567,0.7780316671342244,0.07188385685890862,0.2752153417875247,0.1,40960,202.3857702507763,34.470955040510134,14.226235280311382


==> LDGHeat1D3t_hsingularmine.csv <==
testcase,dim,method,h,p,error_L2,eoc_L2,error_LDG,eoc_LDG,nu,totdofs,totdofs2,totdofs3,totdofs4
3,1,cart,0.35355339059327273,2,0.011927274506575502,0,0.11047193017041138,0,0.1,144,12.0,5.241482788417793,3.4641016151377544
3,1,cart,0.17677669529663642,2,0.006693265517727768,0.8334822600500807,0.09566579102741031,0.20760481047966906,0.1,576,24.0,8.320335292207616,4.898979485566356
3,1,cart,0.08838834764831824,2,0.004028059843542056,0.732625129120521,0.08430571723329527,0.18237265443285355,0.1,2304,48.0,13.207708995578505,6.928203230275509
3,1,cart,0.04419417382415914,2,0.0024108594234787746,0.7405375868840479,0.07154064692781231,0.23686730715629198,0.1,9216,96.0,20.965931153671168,9.797958971132712
3,1,cart,0.02209708691207959,2,0.0014312405335276726,0.7522813792523477,0.060403474384628265,0.24413162919462827,0.1,36864,192.0,33.28134116883046,13.856406460551018
3,1,cart,0.011048543456039834,2,0.000851060599823117,0.7499323831349141,0.05086081564286429,0.24807693682873377,0.1,147456,384.0,52.830835982314014,19.595917942265423
3,1,cart,0.00552427172801996,2,0.0005060446638043052,0.7499971390939344,0.04279163745095544,0.24922571265310867,0.1,589824,768.0,83.86372461468467,27.712812921102035
3,1,poly,0.35355339059327273,2,0.027649348066683274,0,0.2220218217935941,0,0.1,96,9.797958971132712,4.5788569702133275,3.1301691601465746
3,1,poly,0.17677669529663642,2,0.011112224939050163,1.315097755650225,0.1504381480752052,0.5615310295629538,0.1,384,19.595917942265423,7.268482371328558,4.426727678801286
3,1,poly,0.08838834764831824,2,0.005026546863495544,1.1445081654891949,0.1244909921676452,0.2731290951764514,0.1,1536,39.191835884530846,11.537996562459265,6.260338320293149
3,1,poly,0.04419417382415914,2,0.0024688601393464175,1.0257225275776674,0.09652077715488892,0.3671299197096184,0.1,6144,78.38367176906169,18.315427880853306,8.853455357602572
3,1,poly,0.02209708691207959,2,0.0013570319497069484,0.8633904225818058,0.07698242011172833,0.3263105055723406,0.1,24576,156.76734353812338,29.073929485314228,12.520676640586299
3,1,poly,0.011048543456039834,2,0.0007900624367331485,0.7804161120743733,0.06255338459427576,0.2994410793285189,0.1,98304,313.53468707624677,46.15198624983706,17.706910715205144
3,1,poly,0.00552427172801996,2,0.0004684043173014001,0.7542122972338757,0.05144248209889775,0.2821276924687646,0.1,393216,627.0693741524935,73.26171152341323,25.041353281172597
3,1,embt,0.35355339059327273,2,0.02768049720077726,0,0.22065414546100848,0,0.1,80,8.94427190999916,4.308869380063767,2.990697562442441
3,1,embt,0.17677669529663642,2,0.011125550568386695,1.3149931248176074,0.1494877237384799,0.561759839696935,0.1,320,17.88854381999832,6.839903786706787,4.229485053762256
3,1,embt,0.08838834764831824,2,0.0050152934526562385,1.1494707095094037,0.12367827930942428,0.2734348591621475,0.1,1280,35.77708763999664,10.857670466379625,5.981395124884882
3,1,embt,0.04419417382415914,2,0.0024614399947735406,1.026831547808431,0.09601144500780842,0.3653138557162299,0.1,5120,71.55417527999327,17.235477520255067,8.458970107524513
3,1,embt,0.02209708691207959,2,0.0013538148287775774,0.8624721454565484,0.0767103836466639,0.3237845154229045,0.1,20480,143.10835055998655,27.359615146827146,11.962790249769764
3,1,embt,0.011048543456039834,2,0.0007889456255758096,0.7790326466811783,0.062420208321942505,0.2974087044431785,0.1,81920,286.2167011199731,43.430681865518494,16.917940215049025
3,1,embt,0.00552427172801996,2,0.0004680467393744095,0.7532732673603609,0.051380522848452646,0.28079160094743394,0.1,327680,572.4334022399462,68.94191008102027,23.925580499539528
3,1,qtrefftz,0.35355339059327273,2,0.02768049720077728,0,0.22065414546100837,0,0.1,80,8.94427190999916,4.308869380063767,2.990697562442441
3,1,qtrefftz,0.17677669529663642,2,0.011125550568386818,1.3149931248175926,0.1494877237384797,0.5617598396969362,0.1,320,17.88854381999832,6.839903786706787,4.229485053762256
3,1,qtrefftz,0.08838834764831824,2,0.005015293452656308,1.1494707095093994,0.12367827930942409,0.2734348591621477,0.1,1280,35.77708763999664,10.857670466379625,5.981395124884882
3,1,qtrefftz,0.04419417382415914,2,0.002461439994773665,1.0268315478083783,0.09601144500780864,0.36531385571622416,0.1,5120,71.55417527999327,17.235477520255067,8.458970107524513
3,1,qtrefftz,0.02209708691207959,2,0.0013538148287777032,0.8624721454564874,0.07671038364666381,0.3237845154229093,0.1,20480,143.10835055998655,27.359615146827146,11.962790249769764
3,1,qtrefftz,0.011048543456039834,2,0.0007889456255759058,0.7790326466811363,0.0624202083219427,0.29740870444317224,0.1,81920,286.2167011199731,43.430681865518494,16.917940215049025
3,1,qtrefftz,0.00552427172801996,2,0.00046804673937427585,0.7532732673609489,0.051380522848453056,0.28079160094742706,0.1,327680,572.4334022399462,68.94191008102027,23.925580499539528


==> LDGHeat1D_condplot_new.csv <==
dim,method,h,p,cond,eoc_cond,eta
1,cart,1.414213562373091,2,41.62464235956718,0,0.1
1,cart,0.7071067811865455,2,42.82303986129064,-0.040949334801202254,0.1
1,cart,0.35355339059327273,2,66.48144288618052,-0.6345644827637088,0.1
1,cart,0.1767766952966364,2,149.1262300050179,-1.1655104382064132,0.1
1,cart,0.08838834764831822,2,329.29127655757986,-1.1428302557518126,0.1
1,cart,0.04419417382415913,2,703.3667668986875,-1.0949128780547697,0.1
1,cart,0.02209708691207958,2,1461.3926637631682,-1.0549947937472897,0.1
1,cart,1.414213562373091,3,133.338298757634,0,0.1
1,cart,0.7071067811865455,3,133.19431257080757,0.0015587449270334573,0.1
1,cart,0.35355339059327273,3,256.7336385868728,-0.9467398574646448,0.1
1,cart,0.1767766952966364,3,531.4433562576709,-1.049643592937139,0.1
1,cart,0.08838834764831822,3,1088.8799402377174,-1.0348570556405066,0.1
1,cart,0.04419417382415913,3,2203.823223537719,-1.0171636134198077,0.1
1,cart,0.02209708691207958,3,4431.893937448509,-1.0079148508481743,0.1
1,cart,1.414213562373091,4,168.66484445052413,0,0.1
1,cart,0.7071067811865455,4,211.8003015454157,-0.3285453455953228,0.1
1,cart,0.35355339059327273,4,381.32745986691344,-0.8483257817446875,0.1
1,cart,0.1767766952966364,4,764.3300222764041,-1.003165274305046,0.1
1,cart,0.08838834764831822,4,1558.577817502553,-1.0279625839118893,0.1
1,cart,0.04419417382415913,4,3179.152504807175,-1.0284120362007554,0.1
1,cart,0.02209708691207958,4,6456.025736657335,-1.0220041052583617,0.1
1,qtrefftz,1.414213562373091,2,9.56897364723391,0,0.1
1,qtrefftz,0.7071067811865455,2,22.10274680359078,-1.207789573722024,0.1
1,qtrefftz,0.35355339059327273,2,78.31639827498371,-1.8250887470844572,0.1
1,qtrefftz,0.1767766952966364,2,228.81269493060915,-1.5467807747093385,0.1
1,qtrefftz,0.08838834764831822,2,569.1851660766795,-1.3147309656993862,0.1
1,qtrefftz,0.04419417382415913,2,1279.3373421813756,-1.1684267631480243,0.1
1,qtrefftz,0.02209708691207958,2,2717.2983219659563,-1.0867762307647773,0.1
1,qtrefftz,1.414213562373091,3,7.135488796954588,0,0.1
1,qtrefftz,0.7071067811865455,3,24.013403079987086,-1.750755704781905,0.1
1,qtrefftz,0.35355339059327273,3,87.92578949719459,-1.8724465132363968,0.1
1,qtrefftz,0.1767766952966364,3,259.3349834114914,-1.5604585448273993,0.1
1,qtrefftz,0.08838834764831822,3,642.0745723076202,-1.307924031653846,0.1
1,qtrefftz,0.04419417382415913,3,1439.3628468435998,-1.1646175540147772,0.1
1,qtrefftz,0.02209708691207958,3,3053.088128103422,-1.0848389090977593,0.1
1,qtrefftz,1.414213562373091,4,14.77098794778333,0,0.1
1,qtrefftz,0.7071067811865455,4,59.15962936922947,-2.0018466910501482,0.1
1,qtrefftz,0.35355339059327273,4,220.05953932552632,-1.8952089930444145,0.1
1,qtrefftz,0.1767766952966364,4,642.5476089842099,-1.54590944120873,0.1
1,qtrefftz,0.08838834764831822,4,1593.1788265038558,-1.3100329528253116,0.1
1,qtrefftz,0.04419417382415913,4,3575.874404265513,-1.1663878541233876,0.1
1,qtrefftz,0.02209708691207958,4,7591.489037305303,-1.0860868261935503,0.1
1,poly,1.414213562373091,2,10.274628706530816,0,0.1
1,poly,0.7071067811865455,2,24.844346318733404,-1.2738313232522174,0.1
1,poly,0.35355339059327273,2,84.07862988941393,-1.758821576388659,0.1
1,poly,0.1767766952966364,2,242.04804817115453,-1.5254823955882593,0.1
1,poly,0.08838834764831822,2,602.1052981613002,-1.3147223516878477,0.1
1,poly,0.04419417382415913,2,1356.0217555161985,-1.1712926072993737,0.1
1,poly,0.02209708691207958,2,2884.404488398066,-1.0888931673403297,0.1
1,poly,1.414213562373091,3,22.043692192816394,0,0.1
1,poly,0.7071067811865455,3,70.89035618306409,-1.6852234914140451,0.1
1,poly,0.35355339059327273,3,239.5884432632557,-1.7568970364040988,0.1
1,poly,0.1767766952966364,3,684.5209516064615,-1.5145363794479034,0.1
1,poly,0.08838834764831822,3,1690.926336137868,-1.3046472064167633,0.1
1,poly,0.04419417382415913,3,3793.9237612062207,-1.1658768768696028,0.1
1,poly,0.02209708691207958,3,8056.99139775068,-1.0865505270755105,0.1
1,poly,1.414213562373091,4,42.395743919947996,0,0.1
1,poly,0.7071067811865455,4,163.86588792068056,-1.950524212840939,0.1
1,poly,0.35355339059327273,4,550.8669798366222,-1.749188428388016,0.1
1,poly,0.1767766952966364,4,1567.9698073767947,-1.5091218870392544,0.1
1,poly,0.08838834764831822,4,3864.7164456810856,-1.3014647880985195,0.1
1,poly,0.04419417382415913,4,8659.680863455093,-1.1639512905998677,0.1
1,poly,0.02209708691207958,4,18380.906614263426,-1.0858221642515322,0.1
1,embt,1.414213562373091,2,9.568973647233918,0,0.1
1,embt,0.7071067811865455,2,22.102746803590758,-1.2077895737220214,0.1
1,embt,0.35355339059327273,2,78.31639827498398,-1.8250887470844637,0.1
1,embt,0.1767766952966364,2,228.81269493061012,-1.5467807747093396,0.1
1,embt,0.08838834764831822,2,569.1851660766791,-1.3147309656993795,0.1
1,embt,0.04419417382415913,2,1279.3373421813983,-1.1684267631480507,0.1
1,embt,0.02209708691207958,2,2717.298321965657,-1.0867762307645927,0.1
1,embt,1.414213562373091,3,7.6107098834173845,0,0.1
1,embt,0.7071067811865455,3,23.636582229247068,-1.6349185102712405,0.1
1,embt,0.35355339059327273,3,87.95436390618573,-1.8957337178972078,0.1
1,embt,0.1767766952966364,3,259.2105033555293,-1.5592971134950762,0.1
1,embt,0.08838834764831822,3,641.5646963619863,-1.307470577995777,0.1
1,embt,0.04419417382415913,3,1438.5681857010038,-1.1649669426741396,0.1
1,embt,0.02209708691207958,3,3052.1357167196247,-1.0851855106857071,0.1
1,embt,1.414213562373091,4,16.216940445544626,0,0.1
1,embt,0.7071067811865455,4,57.510815636586536,-1.8263316381620305,0.1
1,embt,0.35355339059327273,4,218.20283174359272,-1.9237646207234054,0.1
1,embt,0.1767766952966364,4,641.1538420354916,-1.5550007422250673,0.1
1,embt,0.08838834764831822,4,1592.5269233552565,-1.3125752911725888,0.1
1,embt,0.04419417382415913,4,3575.7371722534526,-1.1669229348923835,0.1
1,embt,0.02209708691207958,4,7591.632713751393,-1.086169498011566,0.1


==> LDGHeat1D_incompatiblehp.csv <==
dim,eta,method,mu,sigma_t,sigma_x,T,N_timeslabs,totaldofs,totaldofs3,totaldofs4,totaldofs2,error_LDG,error_L2
1,0.1,cart,1,0.35,0.35,1,8,18,2.6207413942088964,2.0597671439071177,4.242640687119285,0,0.03158940234260563
1,0.1,cart,1,0.35,0.35,1,8,100,4.641588833612778,3.1622776601683795,10.0,0,0.01453292891919158
1,0.1,cart,1,0.35,0.35,1,8,300,6.694329500821694,4.161791450287817,17.320508075688775,0,0.006561373737286563
1,0.1,cart,1,0.35,0.35,1,8,688,8.828009924884206,5.1214992040620295,26.229754097208,0,0.0031325284950433773
1,0.1,cart,1,0.35,0.35,1,8,1350,11.052094495921159,6.06154651402987,36.742346141747674,0,0.001486080810368927
1,0.1,cart,1,0.35,0.35,1,8,2388,13.366307275601354,6.990505481829083,48.86716689148246,0,0.000695367250366235
1,0.1,cart,1,0.35,0.35,1,8,3920,15.767470326210484,7.912641996829763,62.609903369994115,0,0.0003400666856269239
1,0.1,cart,1,0.35,0.35,1,8,6080,18.251610541547866,8.830308871068537,77.9743547584717,0,0.0001691466526997705
1,0.1,poly,1,0.35,0.35,1,8,12,2.2894284851066637,1.8612097182041991,3.4641016151377544,0,0.07561048673988191
1,0.1,poly,1,0.35,0.35,1,8,64,3.9999999999999996,2.8284271247461903,8.0,0,0.02333665057730957
1,0.1,poly,1,0.35,0.35,1,8,186,5.708267473384861,3.692990887747471,13.638181696985855,0,0.007214219985116154
1,0.1,poly,1,0.35,0.35,1,8,416,7.4650223136344955,4.516201728706451,20.396078054371138,0,0.004655521698670555
1,0.1,poly,1,0.35,0.35,1,8,800,9.283177667225557,5.3182958969449885,28.284271247461902,0,0.0021633403005871226
1,0.1,poly,1,0.35,0.35,1,8,1392,11.165540343316847,6.108151619954703,37.30951621235526,0,0.0009612578120099927
1,0.1,poly,1,0.35,0.35,1,8,2254,13.111467533694302,6.890305499894535,47.47630988187688,0,0.0004936345605993222
1,0.1,poly,1,0.35,0.35,1,8,3456,15.119052598738476,7.66731725095527,58.787753826796276,0,0.00021978925589427505
1,0.1,embt,1,0.35,0.35,1,8,10,2.154434690031884,1.7782794100389228,3.1622776601683795,0,0.07713224656294415
1,0.1,embt,1,0.35,0.35,1,8,48,3.634241185664279,2.6321480259049848,6.928203230275509,0,0.023291070419958877
1,0.1,embt,1,0.35,0.35,1,8,126,5.0132979349645845,3.350368958834508,11.224972160321824,0,0.0071860479344504034
1,0.1,embt,1,0.35,0.35,1,8,256,6.3496042078727974,4.0,16.0,0,0.004862770032752836
1,0.1,embt,1,0.35,0.35,1,8,450,7.66309432393553,4.605779351596907,21.213203435596427,0,0.002589694404992428
1,0.1,embt,1,0.35,0.35,1,8,720,8.962809493114328,5.180040128222703,26.832815729997478,0,0.001442902547621721
1,0.1,embt,1,0.35,0.35,1,8,1078,10.253518522376202,5.730000900415637,32.83291031876401,0,0.0006696334240329108
1,0.1,embt,1,0.35,0.35,1,8,1536,11.537996562459265,6.260338320293149,39.191835884530846,0,0.0004398508136212528
1,0.1,qtrefftz,1,0.35,0.35,1,8,10,2.154434690031884,1.7782794100389228,3.1622776601683795,0,0.07713224656294368
1,0.1,qtrefftz,1,0.35,0.35,1,8,48,3.634241185664279,2.6321480259049848,6.928203230275509,0,0.02328786289394169
1,0.1,qtrefftz,1,0.35,0.35,1,8,126,5.0132979349645845,3.350368958834508,11.224972160321824,0,0.007209939997864725
1,0.1,qtrefftz,1,0.35,0.35,1,8,256,6.3496042078727974,4.0,16.0,0,0.004866411025699419
1,0.1,qtrefftz,1,0.35,0.35,1,8,450,7.66309432393553,4.605779351596907,21.213203435596427,0,0.002582937711970514
1,0.1,qtrefftz,1,0.35,0.35,1,8,720,8.962809493114328,5.180040128222703,26.832815729997478,0,0.0012560991304930214
1,0.1,qtrefftz,1,0.35,0.35,1,8,1078,10.253518522376202,5.730000900415637,32.83291031876401,0,0.000596068844574479
1,0.1,qtrefftz,1,0.35,0.35,1,8,1536,11.537996562459265,6.260338320293149,39.191835884530846,0,0.0003432059917474508


==> LDGHeat2D2t_pplot.csv <==
testcase,dim,method,h,p,error_L2,error_LDGN,error_LDGp,nu,totdofs,totdofs2,totdofs3,totdofs4
2,2,qtrefftz,0.35813908296447006,2,0.0026858620338401787,0.19626183912359513,0.10008722041535023,0.1,864,29.393876913398138,9.524406311809196,5.421612021659069
2,2,qtrefftz,0.35813908296447006,3,0.00032899087492090274,0.02036240235723526,0.0168388152129387,0.1,1536,39.191835884530846,11.537996562459265,6.260338320293149
2,2,qtrefftz,0.35813908296447006,4,3.653186120045952e-05,0.0030909393884441935,0.0018620224036362467,0.1,2400,48.98979485566356,13.388659001643388,6.999271023161167
2,2,qtrefftz,0.35813908296447006,5,5.931389962086613e-06,0.0002589725883104705,0.00025842249390221086,0.1,3456,58.787753826796276,15.119052598738476,7.66731725095527
2,2,qtrefftz,0.35813908296447006,6,5.699598518295157e-07,2.2943875034010884e-05,2.257665271074297e-05,0.1,4704,68.58571279792899,16.75543745648011,8.281649159311748
2,2,embt,0.35813908296447006,2,0.0026858620338401774,0.1962618391236782,0.10008722041534904,0.1,864,29.393876913398138,9.524406311809196,5.421612021659069
2,2,embt,0.35813908296447006,3,0.0006319867760163996,0.023735235530609154,0.02101877786916214,0.1,1536,39.191835884530846,11.537996562459265,6.260338320293149
2,2,embt,0.35813908296447006,4,4.1391606764130135e-05,0.0017133684399137637,0.0014825584129100277,0.1,2400,48.98979485566356,13.388659001643388,6.999271023161167
2,2,embt,0.35813908296447006,5,3.040772512167912e-06,0.0001733735409081273,0.00017003434693313042,0.1,3456,58.787753826796276,15.119052598738476,7.66731725095527
2,2,embt,0.35813908296447006,6,2.408561143681614e-07,1.3270474525380307e-05,1.2523955987930879e-05,0.1,4704,68.58571279792899,16.75543745648011,8.281649159311748
2,2,cart,0.35813908296447006,2,0.0021172735747649915,0.0949815185732797,0.09269025565737866,0.1,1728,41.569219381653056,11.999999999999998,6.4474195909412515
2,2,cart,0.35813908296447006,3,0.00017091161837699977,0.01309244502553381,0.013083936212480196,0.1,3840,61.96773353931867,15.659470564675452,7.871958685061721
2,2,cart,0.35813908296447006,4,2.052906288074971e-05,0.0008386445246799621,0.0008300174706907019,0.1,7200,84.8528137423857,19.309787692112593,9.211558703193814
2,2,cart,0.35813908296447006,5,1.9473126606688652e-06,9.037154504488385e-05,9.024430960466223e-05,0.1,12096,109.98181667894016,22.955174193268665,10.487221590056166
2,2,cart,0.35813908296447006,6,6.627784302444702e-08,3.879245351108434e-06,3.877806857431008e-06,0.1,18816,137.17142559585798,26.5975990446039,11.712020559914416
2,2,poly,0.35813908296447006,2,0.002567182618999101,0.18835132675430225,0.09947432007388875,0.1,960,30.983866769659336,9.86484829732188,5.566315367427481
2,2,poly,0.35813908296447006,3,0.00023243949504903736,0.019057060631915406,0.014682115250451372,0.1,1920,43.81780460041329,12.428930023815434,6.619501839293746
2,2,poly,0.35813908296447006,4,2.4654527615083366e-05,0.0015510222628151162,0.001274976103768401,0.1,3360,57.96550698475775,14.977744774437012,7.61350819167864
2,2,poly,0.35813908296447006,5,2.508442643776936e-06,0.0001138230395235781,0.00011111033946490006,0.1,5376,73.32121111929344,17.518076559551556,8.56278057171229
2,2,poly,0.35813908296447006,6,1.6450558971217148e-07,8.215381555928151e-06,7.82367930191412e-06,0.1,8064,89.7997772825746,20.053191739858335,9.476274441075173


==> LDGHeat2D3t_hsingularmine.csv <==
testcase,dim,method,h,p,error_L2,eoc_L2,error_LDG,eoc_LDG,nu,totdofs,totdofs2,totdofs3,totdofs4
3,2,cart,0.3044742911424942,2,0.00045979732025283696,0,0.0036084698781406756,0,0.1,612,24.73863375370596,8.490184748775546,4.9737947036147325
3,2,cart,0.1522371455712471,2,0.0002606020066800849,0.8191498649543694,0.0015622524908237847,1.207759571548906,0.1,4896,69.9714227381436,16.98036949755109,8.36489227295508
3,2,cart,0.08377932987593982,2,0.00018830940216025402,0.5440038201156511,0.000850286174168552,1.0185144914646764,0.1,29376,171.3942822850284,30.855379087898818,13.091763910376187
3,2,cart,0.04451441140652211,2,0.00012635990587153215,0.6308807113887688,0.0005560425256142365,0.6716415336741042,0.1,195840,442.5381339500586,58.07204681299007,21.036590359420384
3,2,poly,0.3044742911424942,2,0.00046357303427663047,0,0.010363090852843936,0,0.1,340,18.439088914585774,6.979532046908886,4.294076025710977
3,2,poly,0.1522371455712471,2,0.00025339958286680237,0.8713824986193192,0.0031848218568753008,1.7021697768412545,0.1,2720,52.15361924162119,13.959064093817773,7.221746273694555
3,2,poly,0.08377932987593982,2,0.0001864715954040401,0.5134986637213161,0.0013854005146307251,1.3937257066725746,0.1,16320,127.74975538137049,25.365302821539984,11.30264373416107
3,2,poly,0.04451441140652211,2,0.00012603416244639113,0.6194535818703198,0.0007075810295034684,1.062493268927058,0.1,108800,329.84845004941286,47.73932767709347,18.161730370463406
3,2,embt,0.3044742911424942,2,0.0004662766996962008,0,0.01039600336724322,0,0.1,306,17.4928556845359,6.738664100805332,4.18244613647754
3,2,embt,0.1522371455712471,2,0.0002534247301896894,0.879629023344584,0.003189700063926164,1.7045363312219926,0.1,2448,49.47726750741192,13.477328201610664,7.034007926311423
3,2,embt,0.08377932987593982,2,0.00018643562255102585,0.5139878478984676,0.0013871711077497503,1.3941498349778827,0.1,14688,121.19405926034493,24.489930611504086,11.008817341583288
3,2,embt,0.04451441140652211,2,0.00012602376949447208,0.6192788952900303,0.0007083916080482404,1.062702502621514,0.1,97920,312.9217154497271,46.09181410044348,17.68959342239745
3,2,qtrefftz,0.3044742911424942,2,0.00046627669969620056,0,0.010396003367243242,0,0.1,306,17.4928556845359,6.738664100805332,4.18244613647754
3,2,qtrefftz,0.1522371455712471,2,0.0002534247301897398,0.8796290233442966,0.0031897000639262733,1.7045363312219464,0.1,2448,49.47726750741192,13.477328201610664,7.034007926311423
3,2,qtrefftz,0.08377932987593982,2,0.00018643562255103808,0.5139878478986908,0.0013871711077498158,1.394149834977861,0.1,14688,121.19405926034493,24.489930611504086,11.008817341583288
3,2,qtrefftz,0.04451441140652211,2,0.00012602376949416878,0.6192788952939396,0.0007083916080472382,1.062702502623826,0.1,97920,312.9217154497271,46.09181410044348,17.68959342239745


==> LDGHeat2d2.csv <==
testcase,method,h,p,error_L2,eoc_L2,error_LDGN,eoc_LDGN,error_LDGp,eoc_LDGp,nu,totdofs,totdofs2,totdofs3,totdofs4,locdofs,cond
2,embt,1.442249570307405,2,0.11313889031847843,0,1.1199307216763028,0,1.0768256426407459,0,0.1,0,0.0,0.0,0.0,0,0
2,embt,0.7211247851537026,2,0.01923983772396483,2.555926389977088,0.3966026813610571,1.4976431541687372,0.3733171238116602,1.528311079876959,0.1,0,0.0,0.0,0.0,0,0
2,embt,0.3605623925768514,2,0.0021554938354735836,3.1580062892745335,0.08866563604672886,2.161247455713224,0.08541132587698394,2.1279023909667685,0.1,0,0.0,0.0,0.0,0,0
2,embt,0.18028119628842576,2,0.0002659867714987213,3.018592034450829,0.022571162041799427,1.9738943751894127,0.022027607355879397,1.9551145918955368,0.1,0,0.0,0.0,0.0,0,0
2,embt,1.442249570307405,3,0.05750159188247716,0,0.6868947791633266,0,0.6474571381925427,0,0.1,0,0.0,0.0,0.0,0,0
2,embt,0.7211247851537026,3,0.002774995789127893,4.373044409007346,0.06476533820968841,3.406795310963204,0.061384275313983286,3.3988436534686497,0.1,0,0.0,0.0,0.0,0,0
2,embt,0.3605623925768514,3,0.00026959733955524097,3.3636074173938617,0.012152140388511598,2.4140114611556225,0.011742981824121847,2.386070340880113,0.1,0,0.0,0.0,0.0,0,0
2,embt,0.18028119628842576,3,1.737809987760619e-05,3.955464008230535,0.0015633662500034592,2.9584827385011514,0.0015100653117924472,2.9591159357891685,0.1,0,0.0,0.0,0.0,0,0
2,embt,1.442249570307405,4,0.010747033608808828,0,0.17326238155052817,0,0.17144405457803794,0,0.1,0,0.0,0.0,0.0,0,0
2,embt,0.7211247851537026,4,0.0008395087436059742,3.678249341406178,0.016337624237705843,3.4066883408777615,0.016323915766712556,3.3926787982790563,0.1,0,0.0,0.0,0.0,0,0
2,embt,0.3605623925768514,4,2.305233848496499e-05,5.186560337455022,0.0010587874916072545,3.947713245554436,0.0010099326673690709,4.014656155037538,0.1,0,0.0,0.0,0.0,0,0
2,embt,0.18028119628842576,4,7.469989313054618e-07,4.947663119303501,6.479963782228555e-05,4.03028349635861,6.430122899193481e-05,3.9732689887754997,0.1,0,0.0,0.0,0.0,0,0
2,qtrefftz,1.442249570307405,2,0.11313889031847865,0,1.119930721676304,0,1.076825642640747,0,0.1,0,0.0,0.0,0.0,0,0
2,qtrefftz,0.7211247851537026,2,0.019239837723964856,2.5559263899770888,0.3966026813610571,1.4976431541687385,0.3733171238116601,1.528311079876961,0.1,0,0.0,0.0,0.0,0,0
2,qtrefftz,0.3605623925768514,2,0.002155493835473556,3.158006289274554,0.08866563604672854,2.1612474557132293,0.08541132587698347,2.1279023909667765,0.1,0,0.0,0.0,0.0,0,0
2,qtrefftz,0.18028119628842576,2,0.00026598677149871616,3.0185920344508377,0.0225711620418006,1.9738943751893323,0.022027607355880576,1.9551145918954516,0.1,0,0.0,0.0,0.0,0,0
2,qtrefftz,1.442249570307405,3,0.028852792926727506,0,0.7111730970904613,0,0.6898104044274989,0,0.1,0,0.0,0.0,0.0,0,0
2,qtrefftz,0.7211247851537026,3,0.0032179840820143954,3.1644818825300973,0.06794267022475091,3.3878109255946645,0.06428110977967179,3.4237331474536385,0.1,0,0.0,0.0,0.0,0,0
2,qtrefftz,0.3605623925768514,3,0.0001958858891831755,4.038071809064291,0.011285780926296065,2.5898116687770267,0.010896286531830024,2.560558290123855,0.1,0,0.0,0.0,0.0,0,0
2,qtrefftz,0.18028119628842576,3,1.2587835848079827e-05,3.9599113000178248,0.0014440223407572426,2.9663412823889375,0.0013870589284265898,2.973735560305918,0.1,0,0.0,0.0,0.0,0,0
2,qtrefftz,1.442249570307405,4,0.010529450156989497,0,0.2650292373888245,0,0.26459177752013086,0,0.1,0,0.0,0.0,0.0,0,0
2,qtrefftz,0.7211247851537026,4,0.0006639069933513498,3.987305142480996,0.019118997172318967,3.793072764783265,0.01907322787236265,3.794147303953024,0.1,0,0.0,0.0,0.0,0,0
2,qtrefftz,0.3605623925768514,4,2.192059149808911e-05,4.920622515608866,0.0011791330405286878,4.019208442602643,0.0011415438069121006,4.062490890543088,0.1,0,0.0,0.0,0.0,0,0
2,qtrefftz,0.18028119628842576,4,7.060873457685587e-07,4.956296256250985,7.344223893830499e-05,4.004972654275032,7.255269131468045e-05,3.9758132825225716,0.1,0,0.0,0.0,0.0,0,0
2,poly,1.442249570307405,2,0.0622887477365118,0,0.870770927633709,0,0.7971597343631283,0,0.1,0,0.0,0.0,0.0,0,0
2,poly,0.7211247851537026,2,0.019232916645979016,1.6953940064975848,0.3971712488423606,1.1325320509716466,0.36623205761947164,1.1221107585135892,0.1,0,0.0,0.0,0.0,0,0
2,poly,0.3605623925768514,2,0.002165676169954141,3.1506881216982325,0.08813073408635291,2.1720440629744986,0.08477867421028717,2.110984770525897,0.1,0,0.0,0.0,0.0,0,0
2,poly,0.18028119628842576,2,0.0002710842065528012,2.998004566332323,0.022458930619627906,1.972355986563001,0.021910021505429735,1.9521105049673364,0.1,0,0.0,0.0,0.0,0,0
2,poly,1.442249570307405,3,0.015050391029281327,0,0.5896422091134323,0,0.5834030351119615,0,0.1,0,0.0,0.0,0.0,0,0
2,poly,0.7211247851537026,3,0.0026445546959846123,2.5087042512870785,0.058938618309003314,3.322554657373126,0.05541329078242431,3.3961889409584654,0.1,0,0.0,0.0,0.0,0,0
2,poly,0.3605623925768514,3,0.00017381462200236693,3.9274034563953295,0.010526578859237672,2.4851766036402143,0.010115928494604751,2.4536033013770058,0.1,0,0.0,0.0,0.0,0,0
2,poly,0.18028119628842576,3,1.1295398925379644e-05,3.9437423235684013,0.0014229304108854433,2.8870996233017077,0.0012937266834404213,2.967023977749329,0.1,0,0.0,0.0,0.0,0,0
2,poly,1.442249570307405,4,0.004226167524538223,0,0.16960778169442223,0,0.1685696214958228,0,0.1,0,0.0,0.0,0.0,0,0
2,poly,0.7211247851537026,4,0.0006367440426285133,2.730564494750783,0.013438047455362619,3.657806927768316,0.013421509620291011,3.6507257099582717,0.1,0,0.0,0.0,0.0,0,0
2,poly,0.3605623925768514,4,1.708455478356864e-05,5.219948999387275,0.0009380090238608268,3.8405779180594126,0.000898538763667248,3.9008223973597067,0.1,0,0.0,0.0,0.0,0,0
2,poly,0.18028119628842576,4,5.49209543671526e-07,4.9591921464306665,5.77645636309005e-05,4.0213451713606165,5.741978847064611e-05,3.9679608231654546,0.1,0,0.0,0.0,0.0,0,0
2,cart,1.442249570307405,2,0.037096122575960996,0,0.7268062614437879,0,0.7187833787454599,0,0.1,0,0.0,0.0,0.0,0,0
2,cart,0.7211247851537026,2,0.018850162888018284,0.9766914087372606,0.37085550777696846,0.9707136530358723,0.36021288151977426,0.9967072739658422,0.1,0,0.0,0.0,0.0,0,0
2,cart,0.3605623925768514,2,0.0018240117369170668,3.3693900722490833,0.07846526511562724,2.240731145038778,0.07839722970163258,2.1999751938807157,0.1,0,0.0,0.0,0.0,0,0
2,cart,0.18028119628842576,2,0.00023127647099034746,2.979424607440044,0.02028946264291065,1.9513234887859219,0.02028484634327062,1.9504003009376434,0.1,0,0.0,0.0,0.0,0,0
2,cart,1.442249570307405,3,0.009712957535727776,0,0.5715719196225805,0,0.569427650906794,0,0.1,0,0.0,0.0,0.0,0,0
2,cart,0.7211247851537026,3,0.0006311669065918576,3.9438171853780277,0.017192427039534143,5.055089912694849,0.017150292916123928,5.053207428748431,0.1,0,0.0,0.0,0.0,0,0
2,cart,0.3605623925768514,3,0.00010835354028099641,2.5422752718134283,0.00838645938780878,1.03563945872412,0.008381762160595618,1.0329077274226381,0.1,0,0.0,0.0,0.0,0,0
2,cart,0.18028119628842576,3,6.971644361455875e-06,3.958103505391208,0.0010667704640461163,2.9748120730453795,0.0010667152020574324,2.9740785360842543,0.1,0,0.0,0.0,0.0,0,0
2,cart,1.442249570307405,4,0.0027569155469055625,0,0.06314564264807603,0,0.06302359509008139,0,0.1,0,0.0,0.0,0.0,0,0
2,cart,0.7211247851537026,4,0.0006135086497767503,2.167899484176442,0.012846183248897887,2.297343403041867,0.012845063432768576,2.2946780384442316,0.1,0,0.0,0.0,0.0,0,0
2,cart,0.3605623925768514,4,1.4531416210957445e-05,5.399836466474465,0.0006380537356972684,4.331518041113307,0.0006364221461453072,4.335086165210987,0.1,0,0.0,0.0,0.0,0,0
2,cart,0.18028119628842576,4,4.632721788909453e-07,4.97117145647753,4.0873319651478186e-05,3.964446604082782,4.085658606052525e-05,3.9613434753561982,0.1,0,0.0,0.0,0.0,0,0


==> initiallayermine.csv <==
alpha,method,mu,sigma,T,N_timeslabs,totaldofs,totaldofs3,totaldofs2,totaldofs4,Nspace_elem,error_L2,error_LDG
0.75,cart,1,0.25,0.1,4,612,8.490184748775546,24.73863375370596,4.9737947036147325,34,0.00046009586074909997,0.003571156210509717
0.75,cart,1,0.25,0.1,4,1972,12.540137646267148,44.40720662234904,6.663873244769069,34,0.00015223778948756817,0.0008819330157314903
0.75,cart,1,0.25,0.1,4,4522,16.53649711104773,67.24581771381771,8.200354730974613,34,5.2584947628346144e-05,0.0002518287686895616
0.75,cart,1,0.25,0.1,4,8806,20.650293425469002,93.84028985462481,9.687119791487293,34,1.852090403417e-05,8.426415855583897e-05
0.75,poly,1,0.25,0.1,4,340,6.979532046908886,18.439088914585774,4.294076025710977,34,0.00045903131235897814,0.01055350827494975
0.75,poly,1,0.25,0.1,4,1020,10.066227095601128,31.937438845342623,5.651321867080535,34,0.00015816962328940248,0.0021623911054191223
0.75,poly,1,0.25,0.1,4,2210,13.025590617225472,47.01063709417264,6.856430346337126,34,5.363620634060685e-05,0.0004545566049328398
0.75,poly,1,0.25,0.1,4,4114,16.023403251298863,64.1404708432983,8.008774615588724,34,1.8703526545825276e-05,0.00011284895847558186
0.75,qtrefftz,1,0.25,0.1,4,306,6.738664100805332,17.4928556845359,4.18244613647754,34,0.0004615555898123459,0.010599744042352201
0.75,qtrefftz,1,0.25,0.1,4,850,9.472682371859095,29.154759474226502,5.3995147443290215,34,0.00015923731721481627,0.002207466831051093
0.75,qtrefftz,1,0.25,0.1,4,1700,11.934831919273368,41.23105625617661,6.4211413515181714,34,5.378754029953313e-05,0.00047559185826684424
0.75,qtrefftz,1,0.25,0.1,4,2924,14.299662567224813,54.0740233383831,7.353504153693197,34,1.925951384129764e-05,0.00013830346412097038
0.75,embt,1,0.25,0.1,4,306,6.738664100805332,17.4928556845359,4.18244613647754,34,0.0004615555898123406,0.01059974404235219
0.75,embt,1,0.25,0.1,4,850,9.472682371859095,29.154759474226502,5.3995147443290215,34,0.0001589825344427436,0.0022955932475890615
0.75,embt,1,0.25,0.1,4,1700,11.934831919273368,41.23105625617661,6.4211413515181714,34,5.424905193671309e-05,0.0005404453725162639
0.75,embt,1,0.25,0.1,4,2924,14.299662567224813,54.0740233383831,7.353504153693197,34,2.015593562444835e-05,0.00020514550016135583

